AOTF based spectro-polarimeter for observing Earth as an Exoplanet

Earth is the only known habitable planet and it serves as a testbed to benchmark the observations of temperate and more Earth-like exoplanets. It is required to observe the disc-integrated signatures of Earth for a large range of phase angles, resembling the observations of an exoplanet. In this work, an AOTF (Acousto-Optic Tunable Filter) based experiment is designed to observe the spectro-polarimetric signatures of Earth. The results of spectroscopic and polarimetric laboratory calibration are presented here along with a brief overview of a possible instrument configuration. Based on the results of the spectro-polarimetric calibration, simulations are carried out to optimize the instrument design for the expected signal levels for various observing conditions. The usefulness of an AOTF based spectro-polarimeter is established from this study and it is found that, in the present configuration, the instrument can achieve a polarimetric accuracy of $<0.3$\% for linear polarization for an integration time of 100 ms or larger. The design configuration of the instrument and the planning of conducting such observations from Lunar orbit are discussed.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
